Search for a low-mass Higgs boson in Y(3S)-->gamma A^0, A^0-->tau^+tau^- at BABAR

We search for a light Higgs boson, $A^0$, in the radiative decay $\Upsilon(3S)\to\gamma A^0$, $A^0\to\tau^+\tau^-$, $\tau^+\to e^+\nu_e \bar{\nu}_{\tau}$ or $\tau^+\to \mu^+ \nu_{\mu} \bar{\nu}_{\tau}$. The data sample contains 122 million $\Upsilon(3S)$ events recorded with the \babar detector. We find no evidence for a narrow structure in the studied $\tau^+\tau^-$ invariant mass region of $4.03<m_{\tau^+\tau^-}<10.10$ \gevcc. We exclude at the 90% confidence level (C.L.) a low mass Higgs decaying to $\tau^+\tau^-$ with a product branching fraction ${\cal {B}}(\Upsilon(3S)\to\gamma A^0)\times {\cal {B}}(A^0\to\tau^+\tau^-)$ $>(1.5-16)\times 10^{-5}$ across the $m_{\tau^+\tau^-}$ range. We also set a 90% C.L. upper limit on the $\tau^+\tau^-$-decay of the $\eta_b$ at ${\mathcal{B}}(\eta_b\to \tau^+\tau^-)<8%$.

==> Higgs_limits.txt <==
Below we report the values on the product of branching fractions upper
limits plotted in Fig.3 in arXiv:0906.2219.

m(A^0)      UL(stat only)      UL(stat o+ syst)
=================================================
4.104776    1.335673E-05   	1.686714E-05
4.174188    1.294535E-05   	1.746049E-05
4.242049    1.363944E-05   	1.861895E-05
4.308432    1.585796E-05   	2.020921E-05
4.373410    1.759854E-05   	2.325204E-05
4.437046    2.024379E-05   	2.605623E-05
4.499400    2.109514E-05   	2.768706E-05
4.560527    2.029966E-05   	2.642012E-05
4.620479    2.046594E-05   	2.525193E-05
4.679302    2.288462E-05   	2.784900E-05
4.737043    2.846987E-05   	3.434218E-05
4.793742    3.668880E-05   	4.294249E-05
4.849438    4.368286E-05   	4.981461E-05
4.904168    4.770513E-05   	5.369844E-05
4.957967    4.959895E-05   	5.563283E-05
5.010866    4.910487E-05   	5.522133E-05
5.062897    4.630391E-05   	5.254418E-05
5.114088    4.209408E-05   	4.904509E-05
5.164466    3.759631E-05   	4.451372E-05
5.214057    3.425698E-05   	4.133408E-05
5.262887    3.132245E-05   	3.883907E-05
5.310977    2.871957E-05   	3.565230E-05
5.358350    2.619927E-05   	3.371899E-05
5.405027    2.421927E-05   	3.174448E-05
5.451028    2.347525E-05   	3.113727E-05
5.496372    2.460715E-05   	3.185830E-05
5.541077    2.641719E-05   	3.331289E-05
5.585161    2.736351E-05   	3.422555E-05
5.628640    2.750765E-05   	3.453939E-05
5.671530    2.669426E-05   	3.385248E-05
5.713846    2.437849E-05   	3.206534E-05
5.755603    2.200728E-05   	3.012532E-05
5.796815    1.955815E-05   	2.733008E-05
5.837495    1.753977E-05   	2.395854E-05
5.877655    1.439241E-05   	2.013523E-05
5.917310    1.178328E-05   	1.753900E-05
5.956469    9.814829E-06   	1.730293E-05
5.995145    1.069047E-05   	1.643167E-05
6.033349    1.118134E-05   	1.908286E-05
6.071091    1.393022E-05   	2.035056E-05
6.108382    1.671449E-05   	2.425417E-05
6.145232    1.948974E-05   	2.801599E-05
6.181649    1.936169E-05   	2.784126E-05
6.217643    1.800067E-05   	2.464445E-05
6.253224    1.435231E-05   	2.223028E-05
6.288399    1.312467E-05   	2.068767E-05
6.323177    1.319618E-05   	1.913358E-05
6.357566    1.356076E-05   	2.067339E-05
6.391574    1.567903E-05   	2.296554E-05
6.425208    1.833711E-05   	2.515119E-05
6.458476    1.897951E-05   	2.537101E-05
6.491384    1.752313E-05   	2.485354E-05
6.523940    1.780871E-05   	2.519733E-05
6.556150    1.793497E-05   	2.495220E-05
6.588020    1.859836E-05   	2.679249E-05
6.619557    1.877746E-05   	2.649101E-05
6.650767    1.819153E-05   	2.522763E-05
6.681656    1.788420E-05   	2.432641E-05
6.712229    1.755054E-05   	2.386295E-05
6.742493    1.747160E-05   	2.418673E-05
6.772451    1.924339E-05   	2.536844E-05
6.802111    1.951980E-05   	2.580389E-05
6.831476    1.960010E-05   	2.713740E-05
6.860552    2.022788E-05   	2.661109E-05
6.889343    2.122334E-05   	2.895240E-05
6.917855    2.381256E-05   	3.152975E-05
6.946092    2.512433E-05   	3.316987E-05
6.974058    2.387894E-05   	3.164334E-05
7.001758    2.182808E-05   	2.893230E-05
7.029196    1.992423E-05   	2.608600E-05
7.056376    1.904977E-05   	2.703564E-05
7.083302    2.156640E-05   	2.852381E-05
7.109978    2.295744E-05   	2.994862E-05
7.136408    2.187797E-05   	2.967693E-05
7.162596    2.192369E-05   	2.904697E-05
7.188546    2.092837E-05   	2.817460E-05
7.214260    2.294128E-05   	2.959736E-05
7.239742    2.682041E-05   	3.372793E-05
7.264996    3.155805E-05   	3.829291E-05
7.290026    3.477322E-05   	4.204921E-05
7.314833    3.611299E-05   	4.264433E-05
7.339422    3.472154E-05   	4.168924E-05
7.363796    3.139497E-05   	3.849588E-05
7.387957    2.789337E-05   	3.481507E-05
7.411909    2.386676E-05   	3.155189E-05
7.435655    2.138767E-05   	2.909653E-05
7.459197    1.736239E-05   	2.488863E-05
7.482538    1.569081E-05   	2.315934E-05
7.505680    1.578653E-05   	2.237944E-05
7.528627    1.570099E-05   	2.223745E-05
7.551381    1.650345E-05   	2.420913E-05
7.573945    1.853020E-05   	2.668123E-05
7.596321    2.059003E-05   	2.828848E-05
7.618511    2.150926E-05   	3.023648E-05
7.640518    2.109511E-05   	2.835304E-05
7.662345    1.936099E-05   	2.683106E-05
7.683993    2.009693E-05   	2.682457E-05
7.705464    2.051395E-05   	2.838573E-05
7.726762    2.309321E-05   	3.107488E-05
7.747888    2.549608E-05   	3.416051E-05
7.768843    2.820534E-05   	3.658345E-05
7.789632    3.009778E-05   	3.767542E-05
7.810254    2.910794E-05   	3.733450E-05
7.830713    2.734805E-05   	3.583836E-05
7.851010    2.686116E-05   	3.459069E-05
7.871147    2.566840E-05   	3.397961E-05
7.891126    2.479476E-05   	3.320969E-05
7.910949    2.419359E-05   	3.274770E-05
7.930618    2.334407E-05   	3.140180E-05
7.950134    2.018991E-05   	2.800646E-05
7.969499    1.839285E-05   	2.501045E-05
7.988715    1.539944E-05   	2.391235E-05
8.007784    1.487725E-05   	2.143207E-05
8.026707    1.501254E-05   	2.138069E-05
8.045486    1.680300E-05   	2.441452E-05
8.064122    1.844236E-05   	2.576110E-05
8.082617    1.845314E-05   	2.716194E-05
8.100973    1.837982E-05   	2.609707E-05
8.119191    1.810048E-05   	2.698069E-05
8.137272    1.773602E-05   	2.699471E-05
8.155218    1.810110E-05   	2.561003E-05
8.173031    1.781714E-05   	2.525500E-05
8.190711    1.848738E-05   	2.714047E-05
8.208260    1.782829E-05   	2.671774E-05
8.225680    1.906342E-05   	2.596402E-05
8.242972    1.821632E-05   	2.571767E-05
8.260137    1.698968E-05   	2.412697E-05
8.277176    1.729091E-05   	2.545782E-05
8.294091    1.998883E-05   	2.933965E-05
8.310883    2.290100E-05   	3.124809E-05
8.327553    2.283874E-05   	3.205695E-05
8.344103    2.150361E-05   	2.829421E-05
8.360533    1.897685E-05   	2.735439E-05
8.376845    1.967583E-05   	2.678394E-05
8.393039    2.160676E-05   	2.951581E-05
8.409118    2.427970E-05   	3.185815E-05
8.425082    2.622321E-05   	3.462908E-05
8.440932    2.988749E-05   	3.866201E-05
8.456669    3.374930E-05   	4.217099E-05
8.472295    3.670180E-05   	4.491633E-05
8.487810    3.745825E-05   	4.616052E-05
8.503215    3.424512E-05   	4.318988E-05
8.518512    2.820821E-05   	3.666551E-05
8.533702    2.098245E-05   	3.054570E-05
8.548785    1.745252E-05   	2.837052E-05
8.563762    1.746246E-05   	2.614565E-05
8.578634    1.974755E-05   	2.911764E-05
8.593403    2.587979E-05   	3.427008E-05
8.608069    3.362548E-05   	4.396733E-05
8.622633    4.188827E-05   	5.155052E-05
8.637096    4.777440E-05   	5.677381E-05
8.651459    4.982902E-05   	5.809883E-05
8.665723    4.868541E-05   	5.733211E-05
8.679889    4.580457E-05   	5.415818E-05
8.693957    4.158539E-05   	5.099667E-05
8.707928    3.752610E-05   	4.714285E-05
8.721804    3.432802E-05   	4.494111E-05
8.735584    2.714809E-05   	3.274917E-05
8.749270    2.985810E-05   	3.539624E-05
8.762863    3.373999E-05   	3.983927E-05
8.776363    3.681058E-05   	4.334507E-05
8.789772    3.807733E-05   	4.381746E-05
8.803089    3.605474E-05   	4.276856E-05
8.816316    3.557381E-05   	4.204967E-05
8.829453    3.511621E-05   	4.155600E-05
8.842501    3.527176E-05   	4.170896E-05
8.855461    3.541524E-05   	4.216395E-05
8.868334    3.597159E-05   	4.156854E-05
8.881120    3.514887E-05   	4.110808E-05
8.893820    3.351986E-05   	3.947524E-05
8.906434    3.136185E-05   	3.699361E-05
8.918964    2.774957E-05   	3.477299E-05
8.931409    2.562312E-05   	3.160669E-05
8.943772    2.470394E-05   	3.082206E-05
8.956051    2.575570E-05   	3.187639E-05
8.968249    2.775702E-05   	3.363918E-05
8.980365    3.094051E-05   	3.605141E-05
8.992400    3.241523E-05   	3.843821E-05
9.004355    3.447996E-05   	4.027812E-05
9.016231    3.783352E-05   	4.358217E-05
9.028027    4.217547E-05   	4.794173E-05
9.039745    4.428718E-05   	5.046052E-05
9.051385    4.385703E-05   	4.952938E-05
9.062948    4.048625E-05   	4.655571E-05
9.074435    3.721287E-05   	4.321584E-05
9.085845    3.349958E-05   	3.964654E-05
9.097180    3.091933E-05   	3.655961E-05
9.108440    2.914117E-05   	3.521690E-05
9.119625    2.729180E-05   	3.338591E-05
9.130737    2.796986E-05   	3.249424E-05
9.141775    2.992468E-05   	3.549141E-05
9.152741    3.328580E-05   	3.824548E-05
9.163634    3.729526E-05   	4.357777E-05
9.174455    4.013919E-05   	4.560319E-05
9.185206    4.036966E-05   	4.608635E-05
9.195885    3.891630E-05   	4.532575E-05
9.206495    3.836168E-05   	4.434806E-05
9.217034    3.935758E-05   	4.502325E-05
9.227505    4.294871E-05   	4.852950E-05
9.237907    4.830943E-05   	5.443787E-05
9.248240    5.111335E-05   	5.735082E-05
9.258506    5.074377E-05   	5.678886E-05
9.268704    5.005181E-05   	5.560064E-05
9.278836    5.043234E-05   	5.684898E-05
9.288901    5.093961E-05   	5.668673E-05
9.298901    4.778951E-05   	5.353997E-05
9.308835    4.049969E-05   	4.642387E-05
9.318704    3.252502E-05   	3.825210E-05
9.328508    2.743118E-05   	3.327688E-05
9.338248    2.455635E-05   	3.023274E-05
9.347925    2.501361E-05   	2.927780E-05
9.357538    2.562650E-05   	3.278252E-05
9.367089    2.865641E-05   	3.513926E-05
9.376577    3.073921E-05   	3.577272E-05
9.386003    3.077228E-05   	3.688045E-05
9.395368    3.195558E-05   	3.853852E-05
9.404671    3.388853E-05   	3.986326E-05
9.413914    3.269897E-05   	4.071861E-05
9.423097    3.392577E-05   	3.986579E-05
9.432219    3.747886E-05   	4.394715E-05
9.441282    4.317159E-05   	5.036853E-05
9.450286    4.787746E-05   	5.537767E-05
9.459231    4.725756E-05   	5.457504E-05
9.468118    4.300993E-05   	5.089240E-05
9.476946    3.740207E-05   	4.534134E-05
9.485718    3.220472E-05   	4.010124E-05
9.494432    3.014877E-05   	3.782640E-05
9.503089    3.100465E-05   	3.526165E-05
9.511689    3.601744E-05   	3.692971E-05
9.520234    4.144235E-05   	4.398099E-05
9.626367    3.015551E-05   	3.957611E-05
9.634163    2.992435E-05   	3.887497E-05
9.641908    2.812196E-05   	3.856379E-05
9.649602    2.656461E-05   	3.369974E-05
9.657246    2.423704E-05   	3.152400E-05
9.664840    2.374896E-05   	3.040244E-05
9.672384    2.561376E-05   	3.121444E-05
9.679879    2.977135E-05   	3.803359E-05
9.687324    3.321217E-05   	4.466852E-05
9.694721    3.670350E-05   	4.593684E-05
9.702070    3.611557E-05   	4.523350E-05
9.709370    3.144899E-05   	4.095209E-05
9.716622    2.925237E-05   	3.850521E-05
9.723827    2.732235E-05   	3.733376E-05
9.730985    2.835388E-05   	3.586606E-05
9.738096    2.925195E-05   	3.847073E-05
9.745160    3.178039E-05   	4.257994E-05
9.752177    3.383600E-05   	4.405424E-05
9.759149    3.351147E-05   	4.322500E-05
9.766074    2.947893E-05   	3.705862E-05
9.772955    2.126866E-05   	3.104260E-05
9.779790    2.129527E-05   	3.037803E-05
9.786579    2.120607E-05   	3.187087E-05
9.793325    2.131795E-05   	3.319300E-05
9.800026    2.640143E-05   	3.834005E-05
9.806682    2.956091E-05   	4.142361E-05
9.813295    3.021266E-05   	4.196072E-05
9.819865    3.009066E-05   	4.146166E-05
9.826390    2.704929E-05   	4.060113E-05
9.832873    2.509904E-05   	3.594411E-05
9.839313    2.279608E-05   	3.597809E-05
9.845711    1.718713E-05   	2.914519E-05
9.852066    1.676151E-05   	2.637326E-05
9.858380    1.826623E-05   	3.063833E-05
9.864651    2.418254E-05   	3.586516E-05
9.870881    3.259198E-05   	4.923408E-05
9.877070    4.497556E-05   	6.023110E-05
9.883218    5.868082E-05   	7.194648E-05
9.889325    6.927681E-05   	8.189470E-05
9.895392    7.535000E-05   	8.747827E-05
9.901418    7.413949E-05   	8.601545E-05
9.907404    6.582674E-05   	7.814913E-05
9.913351    5.555166E-05   	6.902304E-05
9.919258    4.601558E-05   	6.016799E-05
9.925126    3.943268E-05   	5.045075E-05
9.930955    3.233505E-05   	4.451602E-05
9.936745    2.933175E-05   	4.284906E-05
9.942497    2.896968E-05   	4.092058E-05
9.948210    2.843172E-05   	3.750388E-05
9.953885    2.983029E-05   	3.755594E-05
9.959522    2.932312E-05   	4.103185E-05
9.965122    2.892905E-05   	3.700073E-05
9.970685    2.916568E-05   	3.715922E-05
9.976210    2.947643E-05   	4.060944E-05
9.981698    2.832324E-05   	3.917051E-05
9.987150    3.242929E-05   	4.268573E-05
9.992565    3.454099E-05   	4.458690E-05
9.997944    3.410902E-05   	4.507370E-05
10.003287    3.909337E-05   	4.692989E-05
10.008594    4.550310E-05   	5.446811E-05
10.013865    5.749307E-05   	6.754192E-05
10.019102    7.217357E-05   	8.243734E-05
10.024303    8.295805E-05   	9.231548E-05
10.029469    8.939136E-05   	9.707810E-05
10.034600    9.417319E-05   	1.009130E-04
10.039697    1.029800E-04   	1.093528E-04
10.044760    1.137230E-04   	1.189955E-04
10.049788    1.205964E-04   	1.256340E-04
10.054783    1.208731E-04   	1.239681E-04
10.059744    1.156139E-04   	1.180276E-04
10.064671    1.063445E-04   	1.117014E-04
10.069566    9.892565E-05   	1.075707E-04
10.074427    9.515999E-05   	1.098979E-04
10.079256    9.658565E-05   	1.206253E-04
10.084051    1.012433E-04   	1.383861E-04
10.088815    1.041881E-04   	1.544663E-04
10.093546    1.001291E-04   	1.622882E-04
10.098245    8.950900E-05   	1.510196E-04

